Characterization of acetonitrile ice irradiated by X-rays employing the PROCODA code: II. Desorption processes

In this work, we focus on the study of radiation induced desorption processes that occurred in acetonitrile ice irradiated by broadband X-rays (6 eV to 2 keV) monitored by FTIR spectroscopy at different radiation fluences. In a previous work, we used the PROCODA code to derive the chemical evolution of the ice. Here, we have obtained that the acetonitrile desorbed column density is at least two orders of magnitude larger than the desorbed column densities of daughter or granddaughter molecular species at chemical equilibrium stage. This indicates that total desorption column density is mainly governed by the father molecule, as also previously hypothesized in experimental studies. This occurs basically because the acetonitrile column density is larger than the other ones. In particular, at chemical equilibrium acetonitrile desorption column density represents almost 98\% of the total, while it is close to 1\% for H, CN and CH$_2$, the species with larger molecular desorption percentages at chemical equilibrium. Another derived quantity is what we called intrinsic desorption rate, which is a number per second for individual species. Some of the larger intrinsic desorption rates were: CH$_3$CN ($6.2\times 10^{-6}$), CN ($6.2\times 10^{-6}$), H ($5.7\times 10^{-6}$), CH$_2$ ($5.7\times 10^{-6}$) and C$_2$N$_2$ ($4.4\times 10^{-6}$). These results help to put constrain in astrochemical models and can be also useful to clarify some astronomical radio observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
